Why-So-Deep: Towards Boosting Previously Trained Models for Visual Place Recognition

Deep learning-based image retrieval techniques for the loop closure detection demonstrate satisfactory performance. However, it is still challenging to achieve high-level performance based on previously trained models in different geographical regions. This paper addresses the problem of their deployment with simultaneous localization and mapping (SLAM) systems in the new environment. The general baseline approach uses additional information, such as GPS, sequential keyframes tracking, and re-training the whole environment to enhance the recall rate. We propose a novel approach for improving image retrieval based on previously trained models. We present an intelligent method, MAQBOOL, to amplify the power of pre-trained models for better image recall and its application to real-time multiagent SLAM systems. We achieve comparable image retrieval results at a low descriptor dimension (512-D), compared to the high descriptor dimension (4096-D) of state-of-the-art methods. We use spatial information to improve the recall rate in image retrieval on pre-trained models.

==> data/vd16_pitts30k_to_pitts30k_apanet_512.dat <==
1 83.6485
2 88.2495
3 90.284
4 91.5155
5 92.5028
10 94.6289
15 95.8868
20 96.5858
25 96.7369
30 97.0941


==> data/vd16_pitts30k_to_pitts30k_maqbool_DT_100_4096.dat <==
1 86.401
2 90.266
3 91.969
4 92.886
5 93.587
10 95.326
15 96.014
20 96.522
25 97.017
30 97.234
35 97.428
40 97.585
45 97.705
50 97.826
55 97.995
60 98.056
65 98.152
70 98.213
75 98.285
80 98.357
85 98.418
90 98.502
95 98.563
100 98.635


==> data/vd16_pitts30k_to_pitts30k_maqbool_DT_100_512.dat <==
1 85.457
2 89.396
3 91.014
4 92.126
5 92.766
10 94.722
15 95.435
20 96.002
25 96.353
30 96.558
35 96.775
40 96.957
45 97.089
50 97.283
55 97.428
60 97.476
65 97.609
70 97.705
75 97.729
80 97.79
85 97.838
90 97.899
95 97.959
100 98.031


==> data/vd16_pitts30k_to_pitts30k_maqbool_DT_50_4096.dat <==
1 86.558
2 90.085
3 91.824
4 92.814
5 93.587
10 95.326
15 96.087
20 96.582
25 96.884
30 97.186
35 97.367
40 97.512
45 97.742
50 97.874
55 98.007
60 98.08
65 98.152
70 98.188
75 98.285
80 98.345
85 98.418
90 98.466
95 98.539
100 98.635


==> data/vd16_pitts30k_to_pitts30k_maqbool_DT_50_512.dat <==
1 85.449
2 89.203
3 90.894
4 91.969
5 92.621
10 94.577
15 95.483
20 95.954
25 96.292
30 96.606
35 96.824
40 97.041
45 97.186
50 97.307
55 97.379
60 97.476
65 97.572
70 97.693
75 97.766
80 97.826
85 97.886
90 97.935
95 97.983
100 98.031


==> data/vd16_pitts30k_to_pitts30k_netvlad_4096.dat <==
1 85.954
2 89.771
3 91.522
4 92.512
5 93.2
10 95.133
15 95.87
20 96.316
25 96.703
30 96.944
35 97.198
40 97.44
45 97.657
50 97.778
55 97.874
60 98.007
65 98.08
70 98.2
75 98.273
80 98.357
85 98.418
90 98.502
95 98.551
100 98.635


==> data/vd16_pitts30k_to_pitts30k_netvlad_512.dat <==
1 80.652
2 85.942
3 88.466
4 89.843
5 90.882
10 93.056
15 94.155
20 94.879
25 95.423
30 95.737
35 96.063
40 96.389
45 96.582
50 96.836
55 96.957
60 97.198
65 97.355
70 97.488
75 97.621
80 97.717
85 97.826
90 97.911
95 98.007
100 98.031


==> data/vd16_pitts30k_to_tokyo247_maqbool_DT_100_4096.dat <==
1 67.937
2 74.603
3 77.46
4 78.73
5 79.683
10 84.762
15 85.397
20 87.302
25 87.302
30 88.254
35 88.571
40 89.524
45 90.794
50 90.794
55 91.111
60 91.429
65 91.429
70 91.746
75 92.063
80 92.698
85 92.698
90 93.016
95 93.016
100 93.651


==> data/vd16_pitts30k_to_tokyo247_maqbool_DT_100_512.dat <==
1 63.81
2 69.524
3 72.698
4 74.286
5 75.238
10 78.413
15 79.048
20 80.635
25 81.587
30 81.905
35 82.222
40 82.54
45 82.54
50 82.857
55 83.492
60 83.81
65 84.444
70 85.079
75 85.397
80 86.032
85 86.667
90 86.667
95 86.667
100 86.984


==> data/vd16_pitts30k_to_tokyo247_maqbool_DT_50_4096.dat <==
1 68.254
2 73.016
3 76.508
4 78.095
5 79.683
10 84.762
15 86.032
20 86.667
25 86.667
30 87.937
35 89.206
40 89.841
45 90.476
50 90.794
55 91.111
60 91.111
65 91.746
70 91.746
75 92.381
80 92.698
85 93.016
90 93.016
95 93.016
100 93.651


==> data/vd16_pitts30k_to_tokyo247_maqbool_DT_50_512.dat <==
1 64.444
2 67.937
3 70.794
4 73.333
5 73.968
10 78.095
15 78.73
20 79.683
25 80.635
30 81.27
35 81.905
40 82.54
45 83.175
50 83.492
55 84.444
60 84.762
65 84.762
70 85.079
75 85.714
80 86.032
85 86.349
90 86.349
95 86.667
100 86.984


==> data/vd16_pitts30k_to_tokyo247_netvlad_4096.dat <==
1 64.127
2 71.429
3 75.238
4 77.46
5 77.778
10 81.905
15 85.079
20 86.032
25 86.984
30 87.619
35 88.889
40 89.524
45 90.159
50 90.159
55 90.476
60 90.794
65 91.111
70 92.063
75 93.016
80 93.016
85 93.333
90 93.333
95 93.651
100 93.651


==> data/vd16_pitts30k_to_tokyo247_netvlad_512.dat <==
1 49.206
2 55.238
3 60.952
4 63.492
5 64.762
10 70.794
15 74.286
20 76.19
25 77.143
30 80.317
35 80.952
40 81.587
45 81.905
50 82.222
55 83.492
60 83.81
65 84.762
70 84.762
75 84.762
80 85.397
85 86.032
90 86.349
95 86.349
100 86.984


==> data/vd16_tokyoTM_to_tokyo247__APA_512.dat <==
1	66.9931
2	73.0471
3	75.8545
4	79.2922
5	80.8391
10	83.742
15	85.3653
20	88.4974
25	89.8342


==> data/vd16_tokyoTM_to_tokyo247_maqbool_DT_100_4096.dat <==
1 72.381
2 75.238
3 77.778
4 79.683
5 81.905
10 87.302
15 89.206
20 89.524
25 90.159
30 90.159
35 90.794
40 91.429
45 91.746
50 92.063
55 92.698
60 93.333
65 93.333
70 93.651
75 93.651
80 93.651
85 93.968
90 93.968
95 93.968
100 93.968


==> data/vd16_tokyoTM_to_tokyo247_maqbool_DT_100_512.dat <==
1 69.206
2 73.968
3 78.413
4 79.048
5 80.317
10 84.444
15 86.667
20 88.571
25 88.571
30 89.206
35 89.206
40 89.841
45 90.159
50 90.476
55 91.429
60 91.746
65 92.063
70 92.698
75 93.016
80 93.333
85 93.651
90 93.651
95 93.651
100 93.651


==> data/vd16_tokyoTM_to_tokyo247_maqbool_DT_50_4096.dat <==
1 71.111
2 75.238
3 78.095
4 80.317
5 81.905
10 86.349
15 88.254
20 88.889
25 90.159
30 90.476
35 90.476
40 91.429
45 91.429
50 91.746
55 92.381
60 92.381
65 93.016
70 93.333
75 93.651
80 93.651
85 93.968
90 93.968
95 93.968
100 93.968


==> data/vd16_tokyoTM_to_tokyo247_maqbool_DT_50_512.dat <==
1 68.254
2 73.968
3 76.508
4 78.73
5 79.365
10 83.492
15 86.349
20 88.254
25 89.206
30 89.524
35 89.841
40 90.159
45 90.794
50 91.429
55 92.063
60 92.698
65 93.333
70 93.651
75 93.651
80 93.651
85 93.651
90 93.651
95 93.651
100 93.651


==> data/vd16_tokyoTM_to_tokyo247_netvlad_4096.dat <==
1 70.794
2 75.873
3 77.778
4 79.365
5 80.952
10 86.349
15 87.619
20 88.571
25 89.206
30 89.841
35 90.159
40 91.111
45 91.111
50 91.111
55 91.746
60 92.063
65 92.698
70 93.016
75 93.651
80 93.651
85 93.968
90 93.968
95 93.968
100 93.968


==> data/vd16_tokyoTM_to_tokyo247_netvlad_512.dat <==
1 56.825
2 62.222
3 67.302
4 70.476
5 73.016
10 78.413
15 80.952
20 82.54
25 83.492
30 85.397
35 86.032
40 86.984
45 88.254
50 88.889
55 89.206
60 89.841
65 90.159
70 90.476
75 91.746
80 92.063
85 92.698
90 93.016
95 93.333
100 93.651

